The ALMA-ALPAKA survey I: high-resolution CO and [CI] kinematics of star-forming galaxies at z = 0.5-3.5

Spatially-resolved studies of the kinematics of galaxies provide crucial insights into their assembly and evolution, enabling to infer the properties of the dark matter halos, derive the impact of feedback on the ISM, characterize the outflow motions. To date, most of the kinematic studies at z=0.5-3.5 were obtained using emission lines tracing the warm, ionized gas. However, whether these provide an exhaustive or only a partial view of the dynamics of galaxies and of the properties of the ISM is still debated. Complementary insights on the cold gas kinematics are therefore needed. We present ALPAKA, a project aimed at gathering high-resolution observations of CO and [CI] emission lines of star-forming galaxies at z=0.5-3.5 from the ALMA public archive. With 147 hours of total integration time, ALPAKA assembles ~0.25'' observations for 28 star-forming galaxies, the largest sample with spatially-resolved cold gas kinematics as traced by either CO or [CI] at z>0.5. By combining multi-wavelength ancillary data, we derive the stellar masses ($M_{\star}$) and star-formation rates (SFR) for our targets, finding values of $M_{\star}\gtrsim 10^{10}$ M$_{\odot}$ and SFR of 10-3000 M$_{\odot}$/yr. A large fraction of ALPAKA galaxies (19/28) lie in overdense regions (clusters, groups, and protoclusters). We exploit the ALMA data to infer their dynamical state and we find that 19/28 ALPAKA galaxies are rotating disks, 2 are interacting systems, while for the remaining 7 sources the classification is uncertain. The disks have velocity dispersion values that are typically larger in the innermost regions than in the outskirts, with a median value for the entire disk sample of 35$^{+11}_{-9}$ km/s. Despite the bias of our sample towards galaxies hosting very energetic mechanisms, the ALPAKA disks have high ratios of ordered-to-random motion ($V/\sigma$) with a median value of 9$^{+7}_{-2}$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

